FlooNoC: A Multi-Tbps Wide NoC for Heterogeneous AXI4 Traffic

Meeting the staggering bandwidth requirements of today's applications challenges the traditional narrow and serialized NoCs, which hit hard bounds on the maximum operating frequency. This paper proposes FlooNoC, an open-source, low-latency, fully AXI4-compatible NoC with wide physical channels for latency-tolerant high-bandwidth non-blocking transactions and decoupled latency-critical short messages. We demonstrate the feasibility of wide channels by integrating a 5x5 router and links within a 9-core compute cluster in 12 nm FinFet technology. Our NoC achieves a bandwidth of 629Gbps per link while running at only 1.23 GHz (at 0.19 pJ/B/hop), with just 10% area overhead post layout.

==> measurements/bw_one_dir_nw.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
0,16,0.00,0.00,85.05,0.00,0.00,0.00,128.00,0.00
2,16,0.66,0.00,84.49,0.00,18.00,0.00,128.25,0.00
4,16,1.32,0.00,84.49,0.00,19.00,0.00,126.75,0.00
8,16,2.64,0.00,84.49,0.00,19.50,0.00,124.50,0.00
16,16,5.28,0.00,84.49,0.00,19.75,0.00,123.00,0.00
32,16,10.56,0.00,84.49,0.00,19.00,0.00,123.00,0.00
64,16,21.12,0.00,84.49,0.00,18.50,0.00,123.00,0.00


==> measurements/bw_one_dir_wo.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
0,16,0.00,0.00,83.93,0.00,0.00,0.00,130.00,0.00
2,16,0.65,0.00,83.39,0.00,18.00,0.00,130.25,0.00
4,16,1.29,0.00,82.85,0.00,38.00,0.00,130.50,0.00
8,16,2.56,0.00,81.79,0.00,70.50,0.00,131.00,0.00
16,16,4.98,0.00,79.75,0.00,131.75,0.00,132.00,0.00
32,16,9.50,0.00,75.96,0.00,139.00,0.00,132.00,0.00
64,16,16.62,0.00,66.49,0.00,78.50,0.00,132.00,0.00


==> measurements/bw_two_dir_nw.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
0,16,0.00,0.00,85.05,0.00,0.00,0.00,128.00,0.00
2,16,0.66,0.00,84.49,0.00,18.00,0.00,128.25,0.00
4,16,1.32,0.00,84.49,0.00,19.00,0.00,126.75,0.00
8,16,2.64,0.00,84.49,0.00,19.50,0.00,124.50,0.00
16,16,5.28,0.00,84.49,0.00,19.75,0.00,123.00,0.00
32,16,10.56,0.00,84.49,0.00,19.00,0.00,123.00,0.00
64,16,21.12,0.00,84.49,0.00,18.50,0.00,123.00,0.00


==> measurements/bw_two_dir_wo.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
0,16,0.00,0.00,82.32,0.00,0.00,0.00,126.50,0.00
2,16,0.63,0.00,81.27,0.00,20.00,0.00,122.50,0.00
4,16,1.25,0.00,80.25,0.00,33.00,0.00,109.62,0.00
8,16,2.45,0.00,78.29,0.00,79.25,0.00,94.62,0.00
16,16,4.66,0.00,74.64,0.00,110.12,0.00,99.38,0.00
32,16,8.44,0.00,67.55,0.00,80.56,0.00,100.12,0.00
64,16,14.45,0.00,57.79,0.00,51.28,0.00,100.12,0.00


==> measurements/lat_one_dir_nw.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
100,0,50.76,0.00,0.00,0.00,18.00,0.00,0.00,0.00
100,2,50.25,0.00,16.08,0.00,18.04,0.00,25.00,0.00
100,4,50.25,0.00,32.16,0.00,18.08,0.00,39.00,0.00
100,8,50.25,0.00,64.32,0.00,18.16,0.00,67.00,0.00
100,16,33.00,0.00,84.49,0.00,18.32,0.00,123.00,0.00
100,32,17.89,0.00,91.59,0.00,18.34,0.00,179.50,0.00
100,64,9.34,0.00,95.61,0.00,18.34,0.00,207.75,0.00


==> measurements/lat_one_dir_wo.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
100,0,50.76,0.00,0.00,0.00,18.00,0.00,0.00,0.00
100,2,43.67,0.00,13.97,0.00,22.72,0.00,27.00,0.00
100,4,39.53,0.00,25.30,0.00,27.48,0.00,42.00,0.00
100,8,31.55,0.00,40.38,0.00,37.12,0.00,72.00,0.00
100,16,22.47,0.00,57.53,0.00,56.72,0.00,132.00,0.00
100,32,14.43,0.00,73.88,0.00,96.40,0.00,191.44,0.00
100,64,8.41,0.00,86.12,0.00,175.76,0.00,221.22,0.00


==> measurements/lat_two_dir_nw.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
100,0,50.76,0.00,0.00,0.00,18.00,0.00,0.00,0.00
100,2,50.25,0.00,16.08,0.00,18.04,0.00,25.00,0.00
100,4,50.25,0.00,32.16,0.00,18.08,0.00,39.00,0.00
100,8,50.25,0.00,64.32,0.00,18.16,0.00,67.00,0.00
100,16,33.00,0.00,84.49,0.00,18.32,0.00,123.00,0.00
100,32,17.89,0.00,91.59,0.00,18.34,0.00,179.50,0.00
100,64,9.34,0.00,95.61,0.00,18.34,0.00,207.75,0.00


==> measurements/lat_two_dir_wo.csv <==
num_narrow_bursts,num_wide_bursts,narrow_read_bw,narrow_write_bw,wide_read_bw,wide_write_bw,narrow_read_lat,narrow_write_lat,wide_read_lat,wide_write_lat
100,0,41.49,0.00,0.00,0.00,23.74,0.00,0.00,0.00
100,2,36.36,0.00,11.64,0.00,28.26,0.00,30.00,0.00
100,4,32.15,0.00,20.58,0.00,26.34,0.00,46.00,0.00
100,8,26.39,0.00,33.77,0.00,31.14,0.00,77.25,0.00
100,16,19.42,0.00,49.71,0.00,40.74,0.00,100.12,0.00
100,32,12.71,0.00,65.06,0.00,59.94,0.00,111.56,0.00
100,64,7.51,0.00,76.93,0.00,98.34,0.00,117.28,0.00

